Measurement of the $t\bar{t}$ production cross-section as a function of jet multiplicity and jet transverse momentum in 7 TeV proton-proton collisions with the ATLAS detector

The $t\bar{t}$ production cross-section dependence on jet multiplicity and jet transverse momentum is reported for proton--proton collisions at a centre-of-mass energy of 7 TeV in the single-lepton channel. The data were collected with the ATLAS detector at the CERN Large Hadron Collider and comprise the full 2011 data sample corresponding to an integrated luminosity of 4.6 fb$^{-1}$. Differential cross-sections are presented as a function of the jet multiplicity for up to eight jets using jet transverse momentum thresholds of 25, 40, 60, and 80 GeV, and as a function of jet transverse momentum up to the fifth jet. The results are shown after background subtraction and corrections for all detector effects, within a kinematic range closely matched to the experimental acceptance. Several QCD-based Monte Carlo models are compared with the results. Sensitivity to the parton shower modelling is found at the higher jet multiplicities, at high transverse momentum of the leading jet and in the transverse momentum spectrum of the fifth leading jet. The MC@NLO+HERWIG MC is found to predict too few events at higher jet multiplicities.

==> Metadata.txt <==
Title: Measurement of the $t\bar{t}$ production cross-section as a function of jet multiplicity and jet transverse momentum in 7 TeV proton--proton collisions with the ATLAS detector
Authors: The ATLAS Collaboration
Abstract: The $t\bar{t}$ production cross-section dependence on jet multiplicity
and jet transverse momentum is reported  for  proton--proton collisions at a centre-of-mass energy of 7 TeV in the single-lepton channel.  The data were collected with the ATLAS detector at the CERN Large Hadron Collider and comprise the full 2011 data sample corresponding to an integrated luminosity of 4.6 fb$^{-1}$.  Differential cross-sections are presented as a function of the jet multiplicity for up to eight jets using jet transverse momentum thresholds of 25, 40, 60, and 80 GeV, and as a function of jet transverse momentum up to the fifth jet.  The results are shown after background subtraction and corrections for all detector effects, within a kinematic range closely matched to the experimental acceptance.  Several QCD-based Monte Carlo models are compared with the results.  Sensitivity to the parton shower modelling  is found at the higher jet multiplicities, at high transverse momentum of the leading jet and in the
transverse momentum spectrum of the fifth leading jet.  The MC@NLO+HERWIG MC is found to predict too few events at higher jet multiplicities.
Comments:52 pages plus author list + cover pages (65 pages total), 17 figures,
13 tables, submitted to JHEP, All figures including auxiliary figures are
available at
http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2012-03/
Report-no: CERN-PH-EP-2014-114

